A New Method to Determine X-ray Luminosity Functions of AGN and their Evolution with Redshift

Almost all massive galaxies today are understood to contain supermassive black holes (SMBH) at their centers. SMBHs grew by accreting material from their surroundings, emitting X-rays as they did so. X-ray Luminosity Functions (XLFs) of Active Galactic Nuclei (AGN) have been extensively studied in order to understand the AGN population's cosmological properties and evolution. We present a new fixed rest-frame method to achieve a more accurate study of the AGN XLF evolution over cosmic time. Normally, XLFs are constructed in a fixed observer-frame energy band, which can be problematic because it probes different rest-frame energies at different redshifts. In the new method, we construct XLFs in the fixed rest-frame band instead, by varying the observed energy band with redshift. We target a rest-frame 2$-$8 keV band using XMM-Newton and HEAO 1 X-ray data, with 7 observer-frame energy bands that vary with redshift for $0 < z < 3$. We produce the XLFs using two techniques; one to construct a binned XLF, and one using a Maximum Likelihood (ML) fit, which makes use of the full unbinned source sample. We find that our ML best-fit pure luminosity evolution (PLE) results for both methods are consistent with each other, suggesting that performing XLF evolution studies with the high-redshift data limited to high-luminosity AGN is not very sensitive to the choice of fixed observer-frame or rest-frame energy band, which is consistent with our expectation that high-luminosity AGN typically show little absorption. We have demonstrated the viability of the new method in measuring the XLF evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> MNRAS Template/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
